Generalised power series expansions for the elliptic planar families of Higgs + jet production at two loops

We obtain generalised power series expansions for a family of planar two-loop master integrals relevant for the QCD corrections to Higgs + jet production, with physical heavy-quark mass dependence. This is achieved by defining differential equations along contours connecting two fixed points, and by solving them in terms of one-dimensional generalised power series. The procedure is efficient and can be repeated in order to reach any point of the kinematic regions. The analytic continuation of the series is straightforward and we present new results below and above the physical thresholds. The method we use allows to compute the integrals in all kinematic regions with high precision. Performing a series expansion on a typical contour above the physical threshold takes on average $\mathcal{O}(1 \text{ second})$ per integral with worst relative error of $\mathcal{O}(10^{-32})$, on a single CPU core. After the series is found the numerical evaluation of the integrals in any point of the contour is virtually instant. Our approach is general and can be applied to Feynman integrals provided that a set of differential equations is available.

==> basis.txt <==
{eps^2*j[g3h, 0, 0, 0, 0, 2, 0, 2, 0, 0], 
 eps^2*pp4*j[g3h, 0, 2, 0, 0, 0, 1, 2, 0, 0], 
 (eps^2*Sqrt[4*mm - pp4]*Sqrt[-pp4]*(j[g3h, 0, 2, 0, 0, 0, 1, 2, 0, 0] + 
    2*j[g3h, 0, 2, 0, 0, 0, 2, 1, 0, 0]))/2, 
 eps^2*s13*j[g3h, 0, 2, 2, 0, 0, 1, 0, 0, 0], 
 (eps^2*Sqrt[4*mm - s13]*Sqrt[-s13]*(2*j[g3h, 0, 2, 1, 0, 0, 2, 0, 0, 0] + 
    j[g3h, 0, 2, 2, 0, 0, 1, 0, 0, 0]))/2, eps^2*Sqrt[4*mm - s13]*Sqrt[-s13]*
  j[g3h, 0, 0, 2, 1, 2, 0, 0, 0, 0], eps^2*Sqrt[4*mm - pp4]*Sqrt[-pp4]*
  j[g3h, 0, 0, 0, 2, 2, 0, 1, 0, 0], eps^3*(pp4 - s13)*
  j[g3h, 1, 1, 0, 0, 0, 1, 2, 0, 0], eps^2*mm*(pp4 - s13)*
  j[g3h, 1, 1, 0, 0, 0, 1, 3, 0, 0], 
 (eps^2*Sqrt[4*mm - s13]*(-(pp4*j[g3h, 0, 2, 0, 0, 0, 1, 2, 0, 0]) - 
    2*(eps*(pp4 + s13)*j[g3h, 1, 1, 0, 0, 0, 1, 2, 0, 0] - 
      2*(mm*(pp4 + s13)*j[g3h, 1, 1, 0, 0, 0, 1, 3, 0, 0] - 
        s13*j[g3h, 2, 1, 0, 0, 0, 1, 2, 0, -1]))))/(4*Sqrt[-s13]), 
 eps^2*s12*j[g3h, 0, 0, 0, 0, 2, 1, 2, 0, 0], 
 (eps^2*Sqrt[4*mm - s12]*Sqrt[-s12]*(j[g3h, 0, 0, 0, 0, 2, 1, 2, 0, 0] + 
    2*j[g3h, 0, 0, 0, 0, 2, 2, 1, 0, 0]))/2, 
 eps^3*(pp4 - s13)*j[g3h, 2, 0, 0, 1, 0, 1, 1, 0, 0], 
 eps^2*mm*(pp4 - s13)*j[g3h, 3, 0, 0, 1, 0, 1, 1, 0, 0], 
 -(eps^2*Sqrt[4*mm - pp4]*(s13*(4*mm*pp4 + s13*(-pp4 + s13))*
      j[g3h, 0, 2, 2, 0, 0, 1, 0, 0, 0] - 4*pp4*(mm*pp4 + s13*(-pp4 + s13))*
      j[g3h, 2, 0, -1, 2, 0, 1, 1, 0, 0] + 2*(pp4 - s13)*
      (eps*(2*mm*pp4 + (pp4 - s13)*s13)*j[g3h, 2, 0, 0, 1, 0, 1, 1, 0, 0] + 
       2*mm*s13*(-pp4 + s13)*j[g3h, 3, 0, 0, 1, 0, 1, 1, 0, 0])))/
  (4*Sqrt[-pp4]*(pp4 - s13)*(-2*mm + s13)), 
 eps^3*s12*j[g3h, 1, 0, 0, 0, 1, 1, 2, 0, 0], 
 eps^3*(pp4 - s13)*j[g3h, 0, 2, 1, 0, 0, 1, 1, 0, 0], 
 eps^3*s13*j[g3h, 0, 1, 2, 0, 1, 1, 0, 0, 0], 
 eps^3*(pp4 - s12)*j[g3h, 0, 1, 0, 0, 1, 1, 2, 0, 0], 
 eps^3*s13*j[g3h, 0, 0, 1, 1, 2, 1, 0, 0, 0], 
 eps^2*mm*s13*j[g3h, 0, 0, 1, 1, 3, 1, 0, 0, 0], 
 (eps^2*Sqrt[4*mm - s13]*Sqrt[-s13]*(eps*j[g3h, 0, 0, 1, 1, 2, 1, 0, 0, 0] - 
    2*mm*j[g3h, 0, 0, 1, 1, 3, 1, 0, 0, 0] + 
    2*j[g3h, 0, 0, 2, 1, 2, 1, 0, -1, 0]))/2, 
 eps^3*(pp4 - s12)*j[g3h, 0, 0, 0, 1, 2, 1, 1, 0, 0], 
 eps^2*mm*(pp4 - s12)*j[g3h, 0, 0, 0, 1, 3, 1, 1, 0, 0], 
 (eps^2*Sqrt[4*mm - pp4]*(-(s12*j[g3h, 0, 0, 0, 0, 2, 1, 2, 0, 0]) - 
    2*(eps*(pp4 + s12)*j[g3h, 0, 0, 0, 1, 2, 1, 1, 0, 0] - 
      2*(mm*(pp4 + s12)*j[g3h, 0, 0, 0, 1, 3, 1, 1, 0, 0] - 
        pp4*j[g3h, 0, 0, 0, 2, 2, 1, 1, -1, 0]))))/(4*Sqrt[-pp4]), 
 eps^3*(pp4 - s13)*j[g3h, 0, 0, 1, 1, 2, 0, 1, 0, 0], 
 eps^2*(4*mm - s13)*s13*j[g3h, 2, 1, 2, 1, 0, 0, 0, 0, 0], 
 eps^2*Sqrt[4*mm - pp4]*Sqrt[-pp4]*Sqrt[4*mm - s13]*Sqrt[-s13]*
  j[g3h, 2, 1, 0, 2, 0, 0, 1, 0, 0], eps^3*Sqrt[4*mm - s13]*Sqrt[-s13]*s13*
  j[g3h, 1, 1, 2, 1, 1, 0, 0, 0, 0], 
 eps^3*s13*j[g3h, 1, 1, 0, 0, 1, 0, 2, 0, 0], 
 -(eps^3*Sqrt[4*mm - s13]*Sqrt[-s13]*(-pp4 + s13)*
   j[g3h, 2, 1, 1, 1, 0, 0, 1, 0, 0]), eps^4*(pp4 - s13)*
  j[g3h, 1, 1, 1, 0, 0, 1, 1, 0, 0], 
 -(eps^3*Sqrt[4*mm - s13]*Sqrt[-s13]*(-pp4 + s13)*
   j[g3h, 1, 2, 1, 0, 0, 1, 1, 0, 0]), eps^3*Sqrt[4*mm - pp4]*Sqrt[-pp4]*s13*
  j[g3h, 1, 1, 0, 2, 1, 0, 1, 0, 0], 
 eps^4*s12*j[g3h, 1, 0, 1, 0, 1, 1, 1, 0, 0], 
 eps^4*s13*j[g3h, 1, 0, 1, 1, 1, 1, 0, 0, 0], 
 eps^3*Sqrt[4*mm - s13]*Sqrt[-s13]*s13*j[g3h, 1, 0, 1, 2, 1, 1, 0, 0, 0], 
 eps^4*(pp4 - s13)*j[g3h, 1, 1, 0, 1, 0, 1, 1, 0, 0], 
 (eps^3*Sqrt[4*mm - s13]*s13*(-pp4 + s13)*j[g3h, 2, 1, 0, 1, 0, 1, 1, 0, 0])/
  Sqrt[-s13], eps^3*Sqrt[4*mm - pp4]*Sqrt[-pp4]*(pp4 - s13)*
  j[g3h, 1, 1, 0, 1, 0, 1, 2, 0, 0], 
 eps^2*(-pp4 + s13)*(eps*pp4*j[g3h, 1, 1, 0, 1, 0, 1, 2, 0, 0] - 
    eps*s13*j[g3h, 2, 1, 0, 1, 0, 1, 1, 0, 0] + 
    mm*(-pp4 + s13)*j[g3h, 2, 1, 0, 1, 0, 1, 2, 0, 0]) + 
  2*eps^2*(pp4*s13 - 2*mm*(pp4 + s13))*j[g3h, 2, 1, 0, 2, 0, 0, 1, 0, 0], 
 eps^4*(pp4 - s12)*j[g3h, 0, 1, 0, 1, 1, 1, 1, 0, 0], 
 eps^3*Sqrt[4*mm - pp4]*Sqrt[-pp4]*(pp4 - s12)*j[g3h, 0, 1, 0, 1, 1, 1, 2, 0, 
   0], eps^4*(pp4 - s13)*s13*j[g3h, 1, 1, 1, 1, 1, 0, 1, 0, 0], 
 eps^3*Sqrt[mm^2*(pp4 - s13)^2 + s12^2*s13^2 - 
    2*mm*s12*s13*(-pp4 + 2*s12 + s13)]*j[g3h, 0, 0, 1, 1, 2, 1, 1, 0, 0], 
 eps^2*Sqrt[-s12]*Sqrt[-s13]*Sqrt[4*mm*(pp4 - s12 - s13) + s12*s13]*
  (eps*j[g3h, 0, 0, 1, 1, 2, 1, 1, 0, 0] - 
   mm*j[g3h, 0, 0, 1, 1, 3, 1, 1, 0, 0]), 
 eps^3*(pp4 - s13)*j[g3h, 0, 0, 1, 1, 2, 1, 1, -1, 0], 
 eps^4*(pp4 - s12 - s13)*j[g3h, 0, 1, 1, 0, 1, 1, 1, 0, 0], 
 eps^3*Sqrt[-s12]*Sqrt[-s13]*Sqrt[s12*s13 - 4*mm*(-pp4 + s12 + s13)]*
  j[g3h, 0, 1, 1, 0, 1, 2, 1, 0, 0], eps^3*mm*(pp4 - s12 - s13)*
  (j[g3h, 0, 1, 1, 0, 2, 1, 1, 0, 0] + j[g3h, 0, 2, 1, 0, 1, 1, 1, 0, 0]), 
 eps^3*mm*(pp4 - s12 - s13)*(j[g3h, 0, 1, 1, 0, 1, 1, 2, 0, 0] + 
   j[g3h, 0, 1, 2, 0, 1, 1, 1, 0, 0]), eps^3*Sqrt[-s13]*
  Sqrt[-(mm^2*s13) - s12^2*s13 + 2*mm*s12*(-2*pp4 + 2*s12 + s13)]*
  j[g3h, 1, 1, 0, 0, 1, 1, 2, 0, 0], eps^2*Sqrt[-s12]*Sqrt[-s13]*
  Sqrt[4*mm*(pp4 - s12 - s13) + s12*s13]*
  (-(eps*j[g3h, 1, 1, 0, 0, 1, 1, 2, 0, 0]) + 
   mm*j[g3h, 1, 1, 0, 0, 1, 1, 3, 0, 0]), 
 eps^3*s13*j[g3h, 1, 1, 0, 0, 1, 1, 2, 0, -1], 
 eps^4*Sqrt[-s12]*Sqrt[-s13]*Sqrt[4*mm*(pp4 - s12 - s13) + s12*s13]*
  j[g3h, 0, 1, 1, 1, 1, 1, 1, 0, 0], 
 -((eps^4*s12*(pp4 - s12 - s13)*j[g3h, 0, 1, 1, 0, 1, 1, 1, 0, 0])/
    (-pp4 + s12 + s13)) + (2*eps^4*(pp4 - s13)*(pp4 - s12 - s13)*
    j[g3h, 0, 1, 1, 0, 1, 1, 1, 0, 0])/(-pp4 + s12 + s13) + 
  eps^4*(pp4 - s13)*(j[g3h, 0, 1, 1, 1, 1, 1, 1, -1, 0] + 
    mm*j[g3h, 0, 1, 1, 1, 1, 1, 1, 0, 0]), 
 -2*eps^3*pp4*j[g3h, 0, 0, 0, 1, 2, 1, 1, 0, 0] - 
  2*eps^3*s13*j[g3h, 0, 0, 0, 1, 2, 1, 1, 0, 0] + 
  2*eps^2*mm*pp4*j[g3h, 0, 0, 0, 1, 3, 1, 1, 0, 0] + 
  2*eps^2*mm*s13*j[g3h, 0, 0, 0, 1, 3, 1, 1, 0, 0] + 
  eps^3*(s12 + s13)*j[g3h, 1, 0, -1, 1, 1, 2, 1, 0, 0], 
 eps^4*(s12 + s13)*j[g3h, 1, 0, 0, 1, 1, 1, 1, 0, 0], 
 -(eps^3*Sqrt[4*mm - pp4]*Sqrt[-pp4]*(s12*j[g3h, 1, 0, 0, 1, 1, 1, 2, 0, 0] - 
    s13*j[g3h, 1, 0, 0, 2, 1, 1, 1, 0, 0])), eps^3*Sqrt[-s12]*Sqrt[-s13]*
  Sqrt[s12*s13 - 4*mm*(-pp4 + s12 + s13)]*j[g3h, 1, 0, 0, 1, 1, 2, 1, 0, 0], 
 (eps^3*((-(pp4*s12) + 2*mm*(s12 + s13))*j[g3h, 1, 0, 0, 1, 1, 1, 2, 0, 0] + 
    (-(pp4*s13) + 2*mm*(s12 + s13))*j[g3h, 1, 0, 0, 2, 1, 1, 1, 0, 0]))/2, 
 eps^4*Sqrt[-s12]*Sqrt[-s13]*Sqrt[s12*s13 - 4*mm*(-pp4 + s12 + s13)]*
  j[g3h, 1, 0, 1, 1, 1, 1, 1, 0, 0], 
 eps^4*(pp4 + s12)*j[g3h, 1, 0, 0, 1, 1, 1, 1, 0, 0] + 
  eps^4*((-pp4 + s13)*j[g3h, 1, 0, 1, 1, 1, 1, 1, -1, 0] + 
    mm*(-pp4 + s13)*j[g3h, 1, 0, 1, 1, 1, 1, 1, 0, 0]), 
 eps^4*Sqrt[-s12]*Sqrt[-s13]*Sqrt[4*mm*(pp4 - s12 - s13) + s12*s13]*
  j[g3h, 1, 1, 1, 0, 1, 1, 1, 0, 0], 
 -((eps^4*(-pp4 + s12)*(pp4 - s12 - s13)*j[g3h, 0, 1, 1, 0, 1, 1, 1, 0, 0])/
    (-pp4 + s12 + s13)) + eps^4*s13*(j[g3h, 1, 1, 1, 0, 1, 1, 1, 0, -1] + 
    mm*j[g3h, 1, 1, 1, 0, 1, 1, 1, 0, 0]), 
 eps^4*s13*j[g3h, 1, 1, 0, 1, 1, 1, 1, 0, -1], 
 eps^4*Sqrt[-s13]*s13*j[g3h, 1, 1, 0, 1, 1, 1, 1, 0, 0], 
 eps^3*s13^2*j[g3h, 1, 1, 0, 1, 1, 1, 2, 0, 0], 
 eps^4*Sqrt[-s13]*s13*j[g3h, 2, 1, 0, 1, 1, 1, 1, 0, 0], 
 eps^4*Sqrt[-s12]*Sqrt[4*mm - s13]*s13*Sqrt[4*mm*(pp4 - s12 - s13) + s12*s13]*
  j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, 0], 
 eps^4*pp4*Sqrt[4*mm - s13]*Sqrt[-s13]*j[g3h, 1, 1, 1, 1, 1, 1, 1, -1, 0] - 
  eps^4*Sqrt[4*mm - s13]*Sqrt[-s13]*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, -1, 0] + 
  eps^4*mm*pp4*Sqrt[4*mm - s13]*Sqrt[-s13]*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, 
    0] - eps^4*mm*Sqrt[4*mm - s13]*Sqrt[-s13]*s13*
   j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, 0], 
 eps^4*Sqrt[4*mm - s13]*Sqrt[-s13]*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, -1] + 
  eps^4*mm*Sqrt[4*mm - s13]*Sqrt[-s13]*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, 0], 
 eps^4*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, -1, -1] + 
  eps^4*mm*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, -1, 0] + 
  (eps^4*pp4*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, -1, 0])/2 - 
  (eps^4*s13^2*j[g3h, 1, 1, 1, 1, 1, 1, 1, -1, 0])/2 + 
  eps^4*mm*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, -1] - 
  (eps^4*s13^2*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, -1])/2 + 
  eps^4*mm^2*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, 0] + 
  (eps^4*mm*pp4*s13*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, 0])/2 - 
  eps^4*mm*s13^2*j[g3h, 1, 1, 1, 1, 1, 1, 1, 0, 0]}

